Large deviation principle for the streams and the maximal flow in first passage percolation

We consider the standard first passage percolation model in the rescaled lattice $\mathbb{Z}^d$ for $d\geq 2$ and a bounded domain $\Omega$ in $\mathbb R ^d$. We denote by $\Gamma^1$ and $\Gamma^2$ two disjoint subsets of $\partial \Omega$ representing respectively the source and the sink, i.e., where the water can enter in $\Omega$ and escape from $\Omega$. A maximal stream is a vector measure $\overrightarrow{\mu}_n^{max}$ that describes how the maximal amount of fluid can enter through $\Gamma^1$ and spreads in $\Omega$. Under some assumptions on $\Omega$ and $G$, we already know a law of large number for $\overrightarrow{\mu}_n^{max}$. The sequence $(\overrightarrow{\mu}_n^{max})_{n\geq 1} $ converges almost surely to the set of solutions of a continuous deterministic problem of maximal stream in an anisotropic network. We aim here to derive a large deviation principle for streams and deduce by contraction principle the existence of a rate function for the upper large deviations of the maximal flow in $\Omega$.

==> dessin-4.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin-4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.18284776bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09714412)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin-4.pdf}}%
    \put(0.66400672,0.24753678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36065434\unitlength}\raggedright $Q\in\fM_\kappa$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dessin-4.pdf}}%
    \put(0.03419009,0.67759374){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18032717\unitlength}\raggedright $\chi(w)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dessin-4.pdf}}%
    \put(0.0215262,0.27422124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33059981\unitlength}\raggedright $\ogam_{\tau(k)}$\end{minipage}}}%
    \put(0.34602242,0.40208103){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36091189\unitlength}\raggedright $\ogam_{\tau(k+1)}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> dessin-5.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin-5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{312.53175502bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.15209356)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin-5.pdf}}%
    \put(0.71703209,0.21082676){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30716879\unitlength}\raggedright $Q\in\fM_\kappa$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dessin-5.pdf}}%
    \put(0.16633221,0.5824754){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14249396\unitlength}\raggedright $\chi(w)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dessin-5.pdf}}%
    \put(0.35267091,0.22258356){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28157139\unitlength}\raggedright $\ogam_{\tau(k)}$\end{minipage}}}%
    \put(0.4297562,0.87460886){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30738814\unitlength}\raggedright $\ogam_{\tau(k+1)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{dessin-5.pdf}}%
  \end{picture}%
\endgroup%


==> dessin-8.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin-8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{523.00279483bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43219149)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin-8.pdf}}%
    \put(-0.00126971,0.36805633){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13548138\unitlength}\raggedright $\Gamma ^1$\end{minipage}}}%
    \put(0.8389334,0.20198238){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12237028\unitlength}\raggedright $\Gamma^2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dessin-8.pdf}}%
    \put(0.59419284,0.21618606){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14749992\unitlength}\raggedright $x\in\fM_\kappa$\end{minipage}}}%
    \put(0.12000799,0.018427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12237028\unitlength}\raggedright $\Omega$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dessin-8.pdf}}%
    \put(0.7318594,0.09490843){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15296285\unitlength}\raggedright $\pi_{x,\kappa}(\fC)$\end{minipage}}}%
    \put(0.76245197,0.125501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29062942\unitlength}\raggedright $\pi_{x,\kappa(1+2d/m)}(\fC)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{dessin-8.pdf}}%
    \put(0.22708199,0.40411187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.107074\unitlength}\raggedright $\ogam_1$\end{minipage}}}%
    \put(0.23910049,0.32216748){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.107074\unitlength}\raggedright $\ogam_2$\end{minipage}}}%
    \put(0.32213748,0.21946385){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.107074\unitlength}\raggedright $\ogam_4$\end{minipage}}}%
    \put(0.4248411,0.23913051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.107074\unitlength}\raggedright $\ogam_5$\end{minipage}}}%
    \put(0.51224845,0.13970466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.107074\unitlength}\raggedright $\ogam_6$\end{minipage}}}%
    \put(0.34180413,0.30031563){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19120357\unitlength}\raggedright $\ogam_3$\end{minipage}}}%
  \end{picture}%
\endgroup%

